Inferring potential landscapes from noisy trajectories

While particle trajectories encode information on their governing potentials, potentials can be challenging to robustly extract from trajectories. Measurement errors may corrupt a particle's position, and sparse sampling of the potential limits data in higher-energy regions such as barriers. We develop a Bayesian method to infer potentials of arbitrary shape alongside measurement noise. As an alternative to Gaussian process priors over potentials, we introduce structured kernel interpolation to the Natural Sciences which allows us to extend our analysis to large data sets. Our method is validated on 1D and 2D experimental trajectories for particles in a feedback trap.

==> old/bib_1_31_22.txt <==
%% This BibTeX bibliography file was created using BibDesk.
%% http://www.cs.ucsd.edu/~mmccrack/bibdesk.html


%% Created for John Bechhoefer at 2021-12-02 12:24:03 -0800 


%% Saved with string encoding Unicode (UTF-8) 



%% Supplementary
@misc{supplementary,
  title={\textit{Supplemental Material.--}The supplementary material contains detailed information regarding the experimental apparatus, data acquisition, and noise calibrations. It also shows the construction of the posterior including choices of priors, as well as derivations and computational algorithms used for sampling the posterior using {MCMC}. It contains a description of the {B}oltzmann method which we compare our method to. Lastly, it has a section devoted to robustness tests on simulated data that we use to benchmark our method.}
}

@article{la2002potential,
  title={Potential energy landscape equation of state},
  author={La Nave, Emilia and Mossa, Stefano and Sciortino, Francesco},
  journal={Physical review letters},
  volume={88},
  number={22},
  pages={225701},
  year={2002},
  publisher={APS}
}

@article{carleo2019machine,
  title={Machine learning and the physical sciences},
  author={Carleo, Giuseppe and Cirac, Ignacio and Cranmer, Kyle and Daudet, Laurent and Schuld, Maria and Tishby, Naftali and Vogt-Maranto, Leslie and Zdeborov{\'a}, Lenka},
  journal={Reviews of Modern Physics},
  volume={91},
  number={4},
  pages={045002},
  year={2019},
  publisher={APS}
}

@article{gupta2011experimental,
	author = {Amar Nath Gupta and Abhilash Vincent and Krishna Neupane and Hao Yu and Feng Wang and Michael T. Woodside},
	date-added = {2021-12-02 12:22:29 -0800},
	date-modified = {2021-12-02 12:23:51 -0800},
	journal = {Nature Communications},
	pages = {631--634},
	title = {Experimental validation of free-energy-landscape reconstruction from non-equilibrium single-molecule force spectroscopy measurements},
	volume = {7},
	year = {2011}}

@article{chupeau2020optimizing,
	author = {Marie Chupeau and Jannes Gladrow and Alexei Chepelianskii and Ulrich F. Keyser and Emmanuel Trizac},
	date-added = {2021-12-02 10:20:11 -0800},
	date-modified = {2021-12-02 10:21:39 -0800},
	journal = {Proceedings of the National Academy of Sciences (USA)},
	pages = {1383--1388},
	title = {Optimizing {B}rownian escape rates by potential shaping},
	volume = {117},
	year = {2020}}

@article{kolomeisky2007molecular,
	author = {Anatoly B. Kolomeisky and Michael E. Fisher},
	date-added = {2021-12-02 10:09:26 -0800},
	date-modified = {2021-12-02 10:10:52 -0800},
	journal = {Annu. Rev. Phys. Chem.},
	pages = {675--695},
	title = {Molecular Motors: {A} Theorist's Perspective},
	volume = {58},
	year = {2007}}

@book{jones2015book,
	author = {Phillip H. Jones and Onofrio M. Marag\`o and Giovanni Volpe},
	date-added = {2021-12-02 09:37:18 -0800},
	date-modified = {2021-12-02 09:40:32 -0800},
	publisher = {Cambridge University Press},
	title = {Optical Tweezers: Principles and Applications},
	year = {2015}}

@article{bryan2020inferring,
	author = {Bryan IV, J. Shepard and Sgouralis, Ioannis and Press{\'e}, Steve},
	date-modified = {2021-12-02 10:03:29 -0800},
	journal = {The Journal of Chemical Physics},
	number = {12},
	pages = {124106},
	publisher = {AIP Publishing LLC},
	title = {Inferring effective forces for {L}angevin dynamics using {G}aussian processes},
	volume = {152},
	year = {2020}}

@article{sgouralis2020enumerating,
	author = {Sgouralis, Ioannis and Bryan, J. Shepard and Press\'e, Steve},
	date-modified = {2021-12-02 10:04:13 -0800},
	journal = {bioRxiv},
	publisher = {Cold Spring Harbor Laboratory},
	title = {Enumerating High Numbers of Fluorophores from Photobleaching Experiments: a Bayesian Nonparametrics Approach},
	year = {2020}}

@book{bishop2006pattern,
	author = {Bishop, Christopher M.},
	date-modified = {2021-12-02 10:00:10 -0800},
	publisher = {springer},
	title = {Pattern Recognition and Machine Learning},
	year = {2006}}

@book{gelman2013bayesian,
	author = {Gelman, Andrew and Carlin, John B. and Stern, Hal S. and Dunson, David B. and Vehtari, Aki and Rubin, Donald B.},
	date-modified = {2021-12-02 10:07:35 -0800},
	publisher = {CRC press},
	title = {Bayesian Data Analysis},
	year = {2013}}

@book{sivia2006data,
	author = {Sivia, Devinderjit and Skilling, John},
	date-modified = {2021-12-02 09:47:12 -0800},
	publisher = {OUP Oxford},
	title = {Data Analysis: A Bayesian Tutorial},
	year = {2006}}

@article{wang2019machine,
	author = {Wang, Jiang and Olsson, Simon and Wehmeyer, Christoph and P{\'e}rez, Adri{\`a} and Charron, Nicholas E. and De Fabritiis, Gianni and No{\'e}, Frank and Clementi, Cecilia},
	date-modified = {2021-12-02 09:58:16 -0800},
	journal = {ACS Central Science},
	number = {5},
	pages = {755--767},
	publisher = {ACS Publications},
	title = {Machine Learning of Coarse-Grained Molecular Dynamics Force Fields},
	volume = {5},
	year = {2019}}

@article{komatsuzaki2005many,
	author = {Komatsuzaki, Tamiki and Hoshino, Kyoko and Matsunaga, Yasuhiro and Rylance, Gareth J and Johnston, Roy L and Wales, David J},
	journal = {The Journal of chemical physics},
	number = {8},
	pages = {084714},
	publisher = {American Institute of Physics},
	title = {How Many Dimensions Are Required to Approximate The Potential Energy Landscape of a Model Protein?},
	volume = {122},
	year = {2005}}

@article{chmiela2017machine,
	author = {Chmiela, Stefan and Tkatchenko, Alexandre and Sauceda, Huziel E. and Poltavsky, Igor and Sch{\"u}tt, Kristof T. and M{\"u}ller, Klaus-Robert},
	date-modified = {2021-12-02 10:00:40 -0800},
	journal = {Science Advances},
	number = {5},
	pages = {e1603015},
	publisher = {American Association for the Advancement of Science},
	title = {Machine Learning of Accurate Energy-Conserving Molecular Force Fields},
	volume = {3},
	year = {2017}}

@article{espanol2011obtaining,
	author = {Espanol, Pep and Zuniga, Ignacio},
	date-modified = {2021-12-02 09:49:26 -0800},
	journal = {Physical Chemistry Chemical Physics},
	number = {22},
	pages = {10538--10545},
	publisher = {Royal Society of Chemistry},
	title = {Obtaining Fully Dynamic Coarse-Grained Models from {MD}},
	volume = {13},
	year = {2011}}

@article{handle2018potential,
	author = {Handle, Philip H. and Sciortino, Francesco},
	date-modified = {2021-12-02 09:54:16 -0800},
	journal = {The Journal of Chemical Physics},
	number = {13},
	pages = {134505},
	publisher = {AIP Publishing LLC},
	title = {Potential Energy Landscape of TIP4P/2005 Water},
	volume = {148},
	year = {2018}}

@article{kumar1992weighted,
	author = {Kumar, Shankar and Rosenberg, John M and Bouzida, Djamal and Swendsen, Robert H and Kollman, Peter A},
	journal = {Journal of computational chemistry},
	number = {8},
	pages = {1011--1021},
	publisher = {Wiley Online Library},
	title = {The Weighted Histogram Analysis Method for Free-Energy Calculations on Biomolecules. I. The method},
	volume = {13},
	year = {1992}}

@article{izvekov2005multiscale,
	author = {Izvekov, Sergei and Voth, Gregory A.},
	date-modified = {2021-12-02 10:01:08 -0800},
	journal = {The Journal of Physical Chemistry B},
	number = {7},
	pages = {2469--2473},
	publisher = {ACS Publications},
	title = {A Multiscale Coarse-Graining Method for Biomolecular Systems},
	volume = {109},
	year = {2005}}

@article{sidky2020molecular,
	author = {Sidky, Hythem and Chen, Wei and Ferguson, Andrew L.},
	date-modified = {2021-12-02 09:52:24 -0800},
	journal = {Chemical Science},
	number = {35},
	pages = {9459--9467},
	publisher = {Royal Society of Chemistry},
	title = {Molecular Latent Space Simulators},
	volume = {11},
	year = {2020}}

@book{zwanzig2001nonequilibrium,
	author = {Zwanzig, Robert},
	publisher = {Oxford University Press},
	title = {Nonequilibrium Statistical Mechanics},
	year = {2001}}

@book{leveque2007finite,
	author = {LeVeque, Randall J.},
	date-modified = {2021-12-02 09:58:57 -0800},
	publisher = {SIAM},
	title = {Finite Difference Methods for Ordinary and Partial Differential Equations: Steady-State and Time-Dependent Problems},
	year = {2007}}

@inproceedings{wilson2015kernel,
	author = {Wilson, Andrew and Nickisch, Hannes},
	booktitle = {International Conference on Machine Learning},
	date-modified = {2021-12-02 09:45:52 -0800},
	pages = {1775--1784},
	title = {Kernel Interpolation for Scalable Structured {G}aussian Processes (KISS-GP)},
	year = {2015}}

@article{wilson2015thoughts,
	author = {Wilson, Andrew Gordon and Dann, Christoph and Nickisch, Hannes},
	date-modified = {2021-12-02 09:46:14 -0800},
	journal = {arXiv preprint arXiv:1511.01870},
	title = {Thoughts on Massively Scalable {G}aussian Processes},
	year = {2015}}

@inproceedings{titsias2009variational,
	author = {Titsias, Michalis},
	booktitle = {Artificial Intelligence and Statistics},
	date-modified = {2021-12-02 10:06:31 -0800},
	organization = {PMLR},
	pages = {567--574},
	title = {Variational Learning of Inducing Variables in Sparse {G}aussian Processes},
	year = {2009}}

@article{gal2014variational,
	author = {Gal, Yarin and van der Wilk, Mark},
	date-modified = {2021-12-02 10:05:04 -0800},
	journal = {arXiv preprint arXiv:1402.1412},
	title = {Variational Inference in Sparse {G}aussian Process Regression and Latent Variable Models -- a Gentle Tutorial},
	year = {2014}}

@book{williams2006gaussian,
	author = {Williams, Christopher K. I. and Rasmussen, Carl Edward},
	date-modified = {2021-12-02 09:59:50 -0800},
	publisher = {MIT press Cambridge, MA},
	title = {Gaussian Processes for Machine Learning},
	volume = {2},
	year = {2006}}

@article{geman1984stochastic,
	author = {Geman, Stuart and Geman, Donald},
	date-modified = {2021-12-02 09:48:16 -0800},
	journal = {IEEE Transactions on Pattern Analysis and Machine Intelligence},
	number = {6},
	pages = {721--741},
	publisher = {IEEE},
	title = {Stochastic Relaxation, {G}ibbs Distributions, and the {B}ayesian Restoration of Images},
	year = {1984}}

@article{wang2003energy,
	author = {Wang, Jin and Verkhivker, Gennady M.},
	date-modified = {2021-12-02 09:53:33 -0800},
	journal = {Physical Review Letters},
	number = {18},
	pages = {188101},
	publisher = {APS},
	title = {Energy Landscape Theory, Funnels, Specificity, and Optimal Criterion of Biomolecular Binding},
	volume = {90},
	year = {2003}
}

@article{chu2013quantifying,
	author = {Chu, Xiakun and Gan, Linfeng and Wang, Erkang and Wang, Jin},
	journal = {Proceedings of the National Academy of Sciences},
	number = {26},
	pages = {E2342--E2351},
	publisher = {National Acad Sciences},
	title = {Quantifying the Topography of the Intrinsic Energy Landscape of Flexible Biomolecular Recognition},
	volume = {110},
	year = {2013}
}

@article{plotkin1997statistical,
	author = {Plotkin, Steven S. and Wang, Jin and Wolynes, Peter G.},
	date-modified = {2021-12-02 09:52:59 -0800},
	journal = {The Journal of Chemical Physics},
	number = {7},
	pages = {2932--2948},
	publisher = {American Institute of Physics},
	title = {Statistical Mechanics of a Correlated Energy Landscape Model for Protein Folding Funnels},
	volume = {106},
	year = {1997}}

@article{wang1997configurational,
	author = {Wang, Jin and Plotkin, Steven S. and Wolynes, Peter G.},
	date-modified = {2021-12-02 09:53:07 -0800},
	journal = {Journal de Physique I},
	number = {3},
	pages = {395--421},
	publisher = {EDP Sciences},
	title = {Configurational Diffusion on a Locally Connected Correlated Energy Landscape; Application to Finite, Random Heteropolymers},
	volume = {7},
	year = {1997}}

@article{lee2003diffusion,
	author = {Lee, Chi-Lun and Lin, Chien-Ting and Stell, George and Wang, Jin},
	journal = {Physical Review E},
	number = {4},
	pages = {041905},
	publisher = {APS},
	title = {Diffusion Dynamics, Moments, and Distribution of First-Passage Time on the Protein-Folding Energy Landscape, with Applications to Single Molecules},
	volume = {67},
	year = {2003}}

@article{schuler2008protein,
	author = {Schuler, Benjamin and Eaton, William A.},
	date-modified = {2021-12-02 10:01:28 -0800},
	journal = {Current Opinion in Structural Biology},
	number = {1},
	pages = {16--26},
	publisher = {Elsevier},
	title = {Protein Folding Studied by Single-Molecule {FRET}},
	volume = {18},
	year = {2008}}

@article{chung2018protein,
	author = {Chung, Hoi Sung and Eaton, William A.},
	date-modified = {2021-12-02 10:01:22 -0800},
	journal = {Current Opinion in Structural Biology},
	pages = {30--39},
	publisher = {Elsevier},
	title = {Protein Folding Transition Path Times from Single Molecule FRET},
	volume = {48},
	year = {2018}}

@article{sturzenegger2018transition,
	author = {Sturzenegger, Flurin and Zosel, Franziska and Holmstrom, Erik D. and Buholzer, Karin J. and Makarov, Dmitrii E. and Nettels, Daniel and Schuler, Benjamin},
	date-modified = {2021-12-02 10:01:57 -0800},
	journal = {Nature Communications},
	number = {1},
	pages = {1--11},
	publisher = {Nature Publishing Group},
	title = {Transition Path Times of Coupled Folding and Binding Reveal the Formation of an Encounter Complex},
	volume = {9},
	year = {2018}}

@article{seyler2019long,
	author = {Seyler, Sean L and Press{\'e}, Steve},
	journal = {Physical Review Research},
	number = {3},
	pages = {032003},
	publisher = {APS},
	title = {Long-time Persistence of Hydrodynamic Memory Boosts Microparticle Transport},
	volume = {1},
	year = {2019}}

@article{lee2019hydrodynamic,
	author = {Lee, Julian and Seyler, Sean L and Press{\'e}, Steve},
	journal = {The Journal of chemical physics},
	number = {9},
	pages = {094108},
	publisher = {AIP Publishing LLC},
	title = {Hydrodynamic Interaction Facilitates the Unsteady Transport of Two Neighboring Vesicles},
	volume = {151},
	year = {2019}}

@article{goychuk2020hydrodynamic,
	author = {Goychuk, Igor and P{\"o}schel, Thorsten},
	journal = {arXiv preprint arXiv:2005.01984},
	title = {Hydrodynamic Memory Can Boost Enormously Driven Nonlinear Diffusion and Transport},
	year = {2020}}

@article{goychuk2019fractional,
	author = {Goychuk, Igor},
	journal = {Physical review letters},
	number = {18},
	pages = {180603},
	publisher = {APS},
	title = {Fractional Hydrodynamic Memory and Superdiffusion in Tilted Washboard Potentials},
	volume = {123},
	year = {2019}}

@article{siegle2010markovian,
	author = {Siegle, Peter and Goychuk, Igor and Talkner, Peter and H{\"a}nggi, Peter},
	journal = {Physical Review E},
	number = {1},
	pages = {011136},
	publisher = {APS},
	title = {Markovian Embedding of Non-Markovian Superdiffusion},
	volume = {81},
	year = {2010}}

@article{makarov2015shapes,
	author = {Makarov, Dmitrii E.},
	date-modified = {2021-12-02 09:51:39 -0800},
	journal = {The Journal of Chemical Physics},
	number = {19},
	pages = {194103},
	publisher = {AIP Publishing LLC},
	title = {Shapes of Dominant Transition Paths from Single-Molecule Force Spectroscopy},
	volume = {143},
	year = {2015}}

@article{wang2016nonlinear,
	author = {Wang, Jiang and Ferguson, Andrew L.},
	date-modified = {2021-12-02 09:52:32 -0800},
	journal = {Physical Review E},
	number = {3},
	pages = {032412},
	publisher = {APS},
	title = {Nonlinear Reconstruction of Single-Molecule Free-Energy Surfaces from Univariate Time Series},
	volume = {93},
	year = {2016}
}

@article{deringer2019machine,
	author = {Deringer, Volker L. and Caro, Miguel A. and Cs{\'a}nyi, G{\'a}bor},
	date-modified = {2021-12-02 09:53:54 -0800},
	journal = {Advanced Materials},
	number = {46},
	pages = {1902765},
	publisher = {Wiley Online Library},
	title = {Machine Learning Interatomic Potentials as Emerging Tools for Materials Science},
	volume = {31},
	year = {2019}}

@inproceedings{perez2021forma,
	author = {P{\'e}rez-Garc{\'\i}a, Laura and Selin, Martin and Magazz{\`u}, Alessandro and Volpe, Giorgio and Arzola, Alejandro V. and Castillo, Isaac P{\'e}rez and Volpe, Giovanni},
	booktitle = {Complex Light and Optical Forces XV},
	date-modified = {2021-12-02 09:54:50 -0800},
	organization = {International Society for Optics and Photonics},
	pages = {1170111},
	title = {FORMA: Expanding Applications of Optical Tweezers},
	volume = {11701},
	year = {2021}}

@article{hanggi1990reaction,
	author = {H{\"a}nggi, Peter and Talkner, Peter and Borkovec, Michal},
	journal = {Reviews of Modern Physics},
	number = {2},
	pages = {251},
	publisher = {APS},
	title = {Reaction-Rate Theory: Fifty Years After Kramers},
	volume = {62},
	year = {1990}
}

@article{turkcan2012bayesian,
	author = {T{\"u}rkcan, Silvan and Alexandrou, Antigoni and Masson, Jean-Baptiste},
	journal = {Biophysical journal},
	number = {10},
	pages = {2288--2298},
	publisher = {Elsevier},
	title = {A {B}ayesian Inference Scheme to Extract Diffusivity and Potential Fields from Confined Single-Molecule Trajectories},
	volume = {102},
	year = {2012}
}

@book{reif2009fundamentals,
	author = {Reif, Frederick},
	publisher = {Waveland Press},
	title = {Fundamentals of Statistical and Thermal Physics},
	year = {2009}}

@book{phillips2012physical,
	author = {Phillips, Rob and Kondev, Jane and Theriot, Julie and Garcia, Hernan},
	publisher = {Garland Science},
	title = {Physical Biology of the Cell},
	year = {2012}}

@book{dill2012molecular,
	author = {Dill, Ken and Bromberg, Sarina},
	publisher = {Garland Science},
	title = {Molecular Driving Forces: Statistical Thermodynamics in Biology, Chemistry, Physics, and Nanoscience},
	year = {2012}}

@article{kilic2019bayesian,
	author = {Kilic, Zeliha and Press{\'e}, Steve},
	journal = {Biophysical Journal},
	number = {3},
	pages = {299a},
	publisher = {Elsevier},
	title = {Bayesian Nonparametric Analysis of Transcriptional Processes},
	volume = {116},
	year = {2019}}

@article{berezhkovskii2017mean,
	author = {Berezhkovskii, Alexander M. and Dagdug, Leonardo and Bezrukov, Sergey M.},
	date-modified = {2021-12-02 09:56:09 -0800},
	journal = {The Journal of Physical Chemistry B},
	number = {21},
	pages = {5455--5460},
	publisher = {ACS Publications},
	title = {Mean Direct-Transit and Looping Times as Functions of the Potential Shape},
	volume = {121},
	year = {2017}
}

@article{bessarab2013potential,
	author = {Bessarab, Pavel F. and Uzdin, Valery M. and J{\'o}nsson, Hannes},
	date-modified = {2021-12-02 09:56:23 -0800},
	journal = {Zeitschrift f{\"u}r Physikalische Chemie},
	number = {9-11},
	pages = {1543--1557},
	publisher = {De Gruyter},
	title = {Potential Energy Surfaces and Rates of Spin Transitions},
	volume = {227},
	year = {2013}
}

@article{dudko2006intrinsic,
	author = {Dudko, Olga K. and Hummer, Gerhard and Szabo, Attila},
	date-modified = {2021-12-02 09:55:10 -0800},
	journal = {Physical Review Letters},
	number = {10},
	pages = {108101},
	publisher = {APS},
	title = {Intrinsic Rates and Activation Free Energies From Single-Molecule Pulling Experiments},
	volume = {96},
	year = {2006}}

@article{hirsch2013stochastic,
	author = {Hirsch, Michael and Wareham, Richard J. and Martin-Fernandez, Marisa L. and Hobson, Michael P. and Rolfe, Daniel J.},
	date-modified = {2021-12-02 09:59:26 -0800},
	journal = {PloS one},
	number = {1},
	pages = {e53671},
	publisher = {Public Library of Science},
	title = {A Stochastic Model for Electron Multiplication Charge-Coupled Devices--From Theory to Practice},
	volume = {8},
	year = {2013}}

@article{manzhos2015neural,
	author = {Manzhos, Sergei and Dawes, Richard and Carrington, Tucker},
	journal = {International Journal of Quantum Chemistry},
	number = {16},
	pages = {1012--1020},
	publisher = {Wiley Online Library},
	title = {Neural Network-Based Approaches for Building High Dimensional and Quantum Dynamics-Friendly Potential Energy Surfaces},
	volume = {115},
	year = {2015}}

@article{preisler2004modeling,
	author = {Preisler, Haiganoush K. and Ager, Alan A. and Johnson, Bruce K. and Kie, John G.},
	date-modified = {2021-12-02 09:55:39 -0800},
	journal = {Environmetrics},
	number = {7},
	pages = {643--657},
	publisher = {Wiley Online Library},
	title = {Modeling Animal Movements Using Stochastic Differential Equations},
	volume = {15},
	year = {2004}}

@article{kilic2021residence,
	author = {Kilic, Zeliha and Sgouralis, Ioannis and Press{\'e}, Steve},
	journal = {Biophysical Journal},
	publisher = {Elsevier},
	title = {Residence Time Analysis of RNA Polymerase Transcription Dynamics: A Bayesian sticky hmm approach},
	year = {2021}}

@article{seyler2020surmounting,
	author = {Seyler, Sean L and Press{\'e}, Steve},
	journal = {The Journal of Chemical Physics},
	number = {4},
	pages = {041102},
	publisher = {AIP Publishing LLC},
	title = {Surmounting Potential Barriers: Hydrodynamic Memory Hedges Against Thermal Fluctuations in Particle Transport},
	volume = {153},
	year = {2020}}

@article{frishman2020learning,
	author = {Frishman, Anna and Ronceray, Pierre},
	journal = {Physical Review X},
	number = {2},
	pages = {021009},
	publisher = {APS},
	title = {Learning force fields from stochastic trajectories},
	volume = {10},
	year = {2020}
}

@article{yang2021inference,
	author = {Yang, Shihao and Wong, Samuel W. K. and Kou, S. C.},
	date-modified = {2021-12-02 09:43:21 -0800},
	journal = {Proceedings of the National Academy of Sciences},
	number = {15},
	pages = {e2020397118},
	publisher = {National Acad Sciences},
	title = {Inference of dynamic systems from noisy and sparse data via manifold-constrained Gaussian processes},
	volume = {118},
	year = {2021}}

@article{stilgoe2021enhanced,
	author = {Stilgoe, Alexander B. and Armstrong, Declan J. and Rubinsztein-Dunlop, Halina},
	date-modified = {2021-12-02 09:58:36 -0800},
	journal = {Micromachines},
	number = {5},
	pages = {570},
	publisher = {Multidisciplinary Digital Publishing Institute},
	title = {Enhanced Signal-to-Noise and Fast Calibration of Optical Tweezers Using Single Trapping Events},
	volume = {12},
	year = {2021}}

@misc{volpe2011optical,
	author = {Volpe, Giovanni},
	publisher = {Taylor \& Francis},
	title = {Optical Tweezers: Methods and Applications, edited by Miles J. Padgett, Justin Molloy and David McGloin: Scope: edited book. Level: specialist},
	year = {2011}}

@article{kumar2018nanoscale,
	author = {Kumar, Avinash and Bechhoefer, John},
	journal = {Applied Physics Letters},
	number = {18},
	pages = {183702},
	publisher = {AIP Publishing},
	title = {Nanoscale virtual potentials using optical tweezers},
	volume = {113},
	year = {2018}}

@inproceedings{kumar2018optical,
	author = {Kumar, Avinash and Bechhoefer, John},
	booktitle = {Optical Trapping and Optical Micromanipulation XV},
	organization = {International Society for Optics and Photonics},
	pages = {107232J},
	title = {Optical feedback tweezers},
	volume = {10723},
	year = {2018}}

@article{kumar2020exponentially,
	author = {Kumar, Avinash and Bechhoefer, John},
	journal = {Nature},
	number = {7819},
	pages = {64--68},
	publisher = {Nature Publishing Group},
	title = {Exponentially faster cooling in a colloidal system},
	volume = {584},
	year = {2020}}

@article{berg2004power,
	author = {Berg-S{\o}rensen, Kirstine and Flyvbjerg, Henrik},
	journal = {Review of Scientific Instruments},
	number = {3},
	pages = {594--612},
	publisher = {American Institute of Physics},
	title = {Power spectrum analysis for optical tweezers},
	volume = {75},
	year = {2004}}

@article{gieseler2021optical,
	author = {Gieseler, Jan and Gomez-Solano, Juan Ruben and Magazz{\`u}, Alessandro and Castillo, Isaac P{\'e}rez and Garc{\'\i}a, Laura P{\'e}rez and Gironella-Torrent, Marta and Viader-Godoy, Xavier and Ritort, Felix and Pesce, Giuseppe and Arzola, Alejandro V and others},
	journal = {Advances in Optics and Photonics},
	number = {1},
	pages = {74--241},
	publisher = {Optical Society of America},
	title = {Optical tweezers---from calibration to applications: a tutorial},
	volume = {13},
	year = {2021}}

@article{neuman2004optical,
	author = {Neuman, Keir C. and Block, Steven M},
	journal = {Review of Scientific Instruments},
	number = {9},
	pages = {2787--2809},
	publisher = {American Institute of Physics},
	title = {Optical trapping},
	volume = {75},
	year = {2004}}

@article{zaltron2020optical,
	author = {Zaltron, Annamaria and Merano, Michele and Mistura, Giampaolo and Sada, Cinzia and Seno, Flavio},
	journal = {The European Physical Journal Plus},
	number = {11},
	pages = {1--33},
	publisher = {Springer},
	title = {Optical tweezers in single-molecule experiments},
	volume = {135},
	year = {2020}}

@article{bustamante2020single,
	author = {Bustamante, Carlos and Alexander, Lisa and Maciuba, Kevin and Kaiser, Christian M},
	journal = {Annual review of biochemistry},
	pages = {443--470},
	publisher = {Annual Reviews},
	title = {Single-molecule studies of protein folding with optical tweezers},
	volume = {89},
	year = {2020}}

@article{spyratou2021advanced,
	author = {Spyratou, Ellas},
	journal = {arXiv preprint arXiv:2106.05562},
	title = {Advanced Biophotonics techniques for cell and molecules manipulation associated with cancer and autoimmune diseases: the role of optical tweezers},
	year = {2021}}

@article{ren2021plasmonic,
	author = {Ren, Yatao and Chen, Qin and He, Mingjian and Zhang, Xiangzhi and Qi, Hong and Yan, Yuying},
	journal = {ACS nano},
	number = {4},
	pages = {6105--6128},
	publisher = {ACS Publications},
	title = {Plasmonic Optical Tweezers for Particle Manipulation: Principles, Methods, and Applications},
	volume = {15},
	year = {2021}}

@misc{robertson2018optical,
	author = {Robertson-Anderson, Rae M},
	publisher = {ACS Publications},
	title = {Optical tweezers microrheology: from the basics to advanced techniques and applications},
	year = {2018}}

@article{li2019review,
	author = {Li, Nan and Zhu, Xun-min and Li, Wen-qiang and Fu, Zhen-hai and Hu, Meng-zhu and Hu, Hui-zhu},
	journal = {Frontiers of Information Technology \& Electronic Engineering},
	number = {5},
	pages = {655--673},
	publisher = {Springer},
	title = {Review of optical tweezers in vacuum},
	volume = {20},
	year = {2019}}

@article{corsetti2021optical,
	author = {Corsetti, Stella and Dholakia, Kishan},
	journal = {Journal of Biomedical Optics},
	number = {7},
	pages = {070602},
	publisher = {International Society for Optics and Photonics},
	title = {Optical manipulation: advances for biophotonics in the 21st century},
	volume = {26},
	year = {2021}}

@inproceedings{gavrilov2013particle,
	author = {Gavrilov, Mom{\v{c}}ilo and Jun, Yonggun and Bechhoefer, John},
	booktitle = {Optical Trapping and Optical Micromanipulation X},
	organization = {International Society for Optics and Photonics},
	pages = {881012},
	title = {Particle dynamics in a virtual harmonic potential},
	volume = {8810},
	year = {2013}}

@article{jun2012pre,
  title = {Virtual potentials for feedback traps},
  author = {Jun, Yonggun and Bechhoefer, John},
  journal = {Physical Review E},
  volume = {86},
  issue = {6},
  pages = {061106},
  numpages = {8},
  year = {2012},
  month = {Dec},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevE.86.061106}
}


@article{cohen2005control,
	author = {Cohen, Adam E.},
	date-modified = {2021-12-02 09:57:04 -0800},
	journal = {Physical Review Letters},
	number = {11},
	pages = {118102},
	publisher = {APS},
	title = {Control of nanoparticles with arbitrary two-dimensional force fields},
	volume = {94},
	year = {2005}}

@article{albay2018optical,
	author = {Albay, John A. C. and Paneru, Govind and Pak, Hyuk Kyu and Jun, Yonggun},
	date-modified = {2021-12-02 09:57:23 -0800},
	journal = {Optics Express},
	number = {23},
	pages = {29906--29915},
	publisher = {Optical Society of America},
	title = {Optical tweezers as a mathematically driven spatio-temporal potential generator},
	volume = {26},
	year = {2018}}

@article{gavrilov2017direct,
	author = {Gavrilov, Mom{\v{c}}ilo and Ch{\'e}trite, Rapha{\"e}l and Bechhoefer, John},
	journal = {Proceedings of the National Academy of Sciences},
	number = {42},
	pages = {11097--11102},
	publisher = {National Acad Sciences},
	title = {Direct measurement of weakly nonequilibrium system entropy is consistent with Gibbs--Shannon form},
	volume = {114},
	year = {2017}}

@incollection{gavrilov2016erasure,
	author = {Gavrilov, Mom{\v{c}}ilo},
	booktitle = {Experiments on the Thermodynamics of Information Processing},
	pages = {83--96},
	publisher = {Springer},
	title = {Erasure without work in an asymmetric, double-well potential},
	year = {2017}}

@article{saha2021maximizing,
	author = {Saha, Tushar K and Lucero, Joseph NE and Ehrich, Jannik and Sivak, David A and Bechhoefer, John},
	journal = {Proceedings of the National Academy of Sciences},
	number = {20},
	publisher = {National Acad Sciences},
	title = {Maximizing power and velocity of an information engine},
	volume = {118},
	year = {2021}}

@article{braun2015single,
	author = {Braun, Marco and Bregulla, Andreas P. and G\"unther, Katrin and Mertig, Michael and Cichos, Frank},
	date-modified = {2021-12-02 09:41:31 -0800},
	journal = {Nano Letters},
	number = {8},
	pages = {5499--5505},
	publisher = {ACS Publications},
	title = {Single molecules trapped by dynamic inhomogeneous temperature fields},
	volume = {15},
	year = {2015}}

@article{hayashi2008particle,
	author = {Hayashi, Y. and Ashihara, S. and Shimura, T. and Kuroda, K.},
	journal = {Optics Communications},
	number = {14},
	pages = {3792--3798},
	publisher = {Elsevier},
	title = {Particle sorting using optically induced asymmetric double-well potential},
	volume = {281},
	year = {2008}}


@article{hoffer2019probing,
	author = {Hoffer, Noel Q. and Woodside, Michael T.},
	date-modified = {2021-12-02 09:56:50 -0800},
	journal = {Current Opinion in Chemical Biology},
	pages = {68--74},
	publisher = {Elsevier},
	title = {Probing microscopic conformational dynamics in folding reactions by measuring transition paths},
	volume = {53},
	year = {2019}}


%F1 atp synthase
@article{wang1998energy,
  title={Energy transduction in the F 1 motor of ATP synthase},
  author={Wang, Hongyun and Oster, George},
  journal={Nature},
  volume={396},
  number={6708},
  pages={279--282},
  year={1998},
  publisher={Nature Publishing Group}
}

%f1 motor: Ux vs position
@article{toyabe2012recovery,
  title={Recovery of state-specific potential of molecular motor from single-molecule trajectory},
  author={Toyabe, Shoichi and Ueno, Hiroshi and Muneyuki, Eiro},
  journal={EPL (Europhysics Letters)},
  volume={97},
  number={4},
  pages={40004},
  year={2012},
  publisher={IOP Publishing}
}


%FORMA nature comms
@article{perez2018forma,
  title={High-performance reconstruction of microscopic force fields from {B}rownian trajectories},
  author={Garc{\'\i}a, Laura P{\'e}rez and P{\'e}rez, Jaime Donlucas and Volpe, Giorgio and Arzola, Alejandro V. and Volpe, Giovanni},
  journal={Nature Communications},
  volume={9},
  pages={1--9},
  year={2018},
  publisher={Nature Publishing Group}
}

%non eq calibration singer
@article{singer2000,
  title={Three-dimensional force calibration of optical tweezers},
  author={Singer, Wolfgang and Bernet, Stefan and Hecker, Nancy and Ritsch-Marte, Monika},
  journal={Journal of Modern Optics},
  volume={47},
  pages={2921--2931},
  year={2000},
  publisher={Taylor \& Francis}
}

% Johns previous work
@article{proesmans2020finite,
  title={Finite-time Landauer principle},
  author={Proesmans, Karel and Ehrich, Jannik and Bechhoefer, John},
  journal={Physical Review Letters},
  volume={125},
  number={10},
  pages={100602},
  year={2020},
  publisher={APS}
}

% dill and phillips
@article{wu2009trajectory,
  title={Trajectory approach to two-state kinetics of single particles on sculpted energy landscapes},
  author={Wu, David and Ghosh, Kingshuk and Inamdar, Mandar and Lee, Heun Jin and Fraser, Scott and Dill, Ken and Phillips, Rob},
  journal={Physical Review Letters},
  volume={103},
  number={5},
  pages={050603},
  year={2009},
  publisher={APS}
}

% presse lab work on FRET
@article{kilic2021extraction,
  title={Extraction of rapid kinetics from smFRET measurements using integrative detectors},
  author={Kilic, Zeliha and Sgouralis, Ioannis and Heo, Wooseok and Ishii, Kunihiko and Tahara, Tahei and Press{\'e}, Steve},
  journal={Cell Reports Physical Science},
  volume={2},
  number={5},
  pages={100409},
  year={2021},
  publisher={Elsevier}
}

% hmms
@article{sgouralis2017icon,
  title={Icon: an adaptation of infinite hmms for time traces with drift},
  author={Sgouralis, Ioannis and Press{\'e}, Steve},
  journal={Biophysical journal},
  volume={112},
  number={10},
  pages={2117--2126},
  year={2017},
  publisher={Elsevier}
}

@article{rabiner1986introduction,
  title={An introduction to hidden Markov models},
  author={Rabiner, Lawrence and Juang, Biinghwang},
  journal={ieee assp magazine},
  volume={3},
  number={1},
  pages={4--16},
  year={1986},
  publisher={IEEE}
}




==> significance_statement.txt <==
The ability to deduce potentials from trajectories is critical in deriving fundamental insight on statistical physics, biophysics, and materials science. Yet no method can currently deduce a potential of arbitrary shape from time-series data corrupted by noise. Inspired by recently developed tools in machine learning, we introduce the structured kernel interpolation Gaussian process to the Natural Sciences in order to solve this problem. We test our method on experiments drawn from micron-scale particles evolving in a feedback trap under varying noise levels. Our method requires no trajectory equilibrium assumption, no data pre-processing, and generalizes to higher dimensions.
